Neutron Stars In $f(R,T)$ Theory: Slow Rotation Approximation

In this paper, we study the slowly rotating neutron stars in $f(R, T)$ gravity based on Hartle-Thorne formalism. We first consider the simplest matter-geometry coupled modified gravity, namely $f(R, T)=R+2\chi T$. We compute the mass, radius, moment of inertia, change in radius, and binding energy due to rotation, eccentricity, quadrupole moment, and the tidal love number. The quantities, which are of the second order in angular velocity, like change in radius and binding energy due to rotation, eccentricity, and quadrupole moment, deviate more from their corresponding general relativistic counterparts in lighter neutron stars than heavier ones. Whereas the moment of inertia, which is of the first order in angular velocity, in $f(R, T)=R+2\chi T$ modified gravity, barely diverges from the general relativistic one. The Equation of state-independent I-Love-Q relation retains in this $f(R, T) $ modified gravity, and it coincides with the general relativistic ones within less than one percent even for the maximum allowed coupling parameters. We also study the slowly rotating neutron star in $f(R, T)=R+\alpha R^{2}+2\chi T$ up to first order their angular velocity. We calculate the mass, radius, and moment of inertia of neutron stars in this modified gravity. The results show that the impact of the matter-geometric coupling parameter is greater on lighter neutron stars in both of these modified gravity models.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
